Energy Aware Deep Reinforcement Learning Scheduling for Sensors Correlated in Time and Space

Millions of battery-powered sensors deployed for monitoring purposes in a multitude of scenarios, e.g., agriculture, smart cities, industry, etc., require energy-efficient solutions to prolong their lifetime. When these sensors observe a phenomenon distributed in space and evolving in time, it is expected that collected observations will be correlated in time and space. In this paper, we propose a Deep Reinforcement Learning (DRL) based scheduling mechanism capable of taking advantage of correlated information. We design our solution using the Deep Deterministic Policy Gradient (DDPG) algorithm. The proposed mechanism is capable of determining the frequency with which sensors should transmit their updates, to ensure accurate collection of observations, while simultaneously considering the energy available. To evaluate our scheduling mechanism, we use multiple datasets containing environmental observations obtained in multiple real deployments. The real observations enable us to model the environment with which the mechanism interacts as realistically as possible. We show that our solution can significantly extend the sensors' lifetime. We compare our mechanism to an idealized, all-knowing scheduler to demonstrate that its performance is near-optimal. Additionally, we highlight the unique feature of our design, energy-awareness, by displaying the impact of sensors' energy levels on the frequency of updates.

==> DDPG_tem_points.csv <==
,update_rates,distance,label
0,135.7329842931937,7.211102550927978,a
1,144.75418994413408,7.0710678118654755,a
2,46.954792043399635,8.94427190999916,a
3,185.32857142857142,4.47213595499958,a
4,192.88148148148147,3.605551275463989,a
5,170.14473684210526,11.180339887498949,a
6,136.95238095238096,4.123105625617661,a
7,95.2904411764706,12.041594578792296,a
8,159.59259259259258,7.0,a
9,144.6927374301676,16.0312195418814,a
10,146.3954802259887,13.45362404707371,a
11,169.30065359477123,5.385164807134504,a
12,51.45526838966203,15.0,a
13,136.76190476190476,3.605551275463989,a
14,157.2969696969697,5.385164807134504,a
15,153.03550295857988,10.770329614269007,a
16,185.70503597122303,3.0,a
17,153.42011834319527,15.811388300841896,a
18,133.89175257731958,6.082762530298219,a
19,114.0352422907489,14.866068747318506,a
20,158.1219512195122,5.0,a
21,138.9625668449198,14.0,a
22,143.4,15.524174696260024,a
23,163.0062893081761,4.242640687119285,a
24,152.23976608187135,8.06225774829855,a
25,134.08247422680412,8.0,a
26,119.70370370370371,7.0,a
27,114.66814159292035,13.601470508735444,a
28,149.95375722543352,4.47213595499958,a
29,130.18090452261308,20.518284528683193,a
30,157.4060606060606,6.0,a
31,169.83552631578948,7.280109889280518,a
32,169.84868421052633,12.529964086141668,a
33,194.796992481203,3.605551275463989,a
34,141.85164835164835,13.601470508735444,a
35,164.1139240506329,3.605551275463989,a
36,142.91712707182322,11.180339887498949,a
37,132.5076923076923,10.198039027185569,a
38,162.00625,3.1622776601683795,a
39,140.6358695652174,10.198039027185569,a


==> csv_data/DDPG_tem_line.csv <==
,update_rates,distance
0,163.90850754294985,2.5
1,160.72755547044326,3.571428571428571
2,157.5466033979367,4.642857142857142
3,154.36565132543015,5.714285714285714
4,151.1846992529236,6.785714285714286
5,148.003747180417,7.857142857142857
6,144.82279510791045,8.928571428571429
7,141.6418430354039,10.0
8,138.46089096289734,11.071428571428571
9,135.27993889039078,12.142857142857142
10,132.09898681788422,13.214285714285714
11,128.91803474537767,14.285714285714285
12,125.73708267287108,15.357142857142858
13,122.55613060036453,16.42857142857143
14,119.37517852785797,17.5


==> csv_data/DDPG_tem_points.csv <==
,update_rates,distance,label
0,135.7329842931937,7.211102550927978,a
1,144.75418994413408,7.0710678118654755,a
3,185.32857142857142,4.47213595499958,a
4,192.88148148148147,3.605551275463989,a
5,170.14473684210526,11.180339887498949,a
6,136.95238095238096,4.123105625617661,a
8,159.59259259259258,7.0,a
9,144.6927374301676,16.0312195418814,a
10,146.3954802259887,13.45362404707371,a
11,169.30065359477123,5.385164807134504,a
13,136.76190476190476,3.605551275463989,a
14,157.2969696969697,5.385164807134504,a
15,153.03550295857988,10.770329614269007,a
16,185.70503597122303,3.0,a
17,153.42011834319527,15.811388300841896,a
18,133.89175257731958,6.082762530298219,a
19,114.0352422907489,14.866068747318506,a
20,158.1219512195122,5.0,a
21,138.9625668449198,14.0,a
22,143.4,15.524174696260024,a
23,163.0062893081761,4.242640687119285,a
24,152.23976608187135,8.06225774829855,a
25,134.08247422680412,8.0,a
26,119.70370370370371,7.0,a
27,114.66814159292035,13.601470508735444,a
28,149.95375722543352,4.47213595499958,a
29,130.18090452261308,20.518284528683193,a
30,157.4060606060606,6.0,a
31,169.83552631578948,7.280109889280518,a
32,169.84868421052633,12.529964086141668,a
33,194.796992481203,3.605551275463989,a
34,141.85164835164835,13.601470508735444,a
35,164.1139240506329,3.605551275463989,a
36,142.91712707182322,11.180339887498949,a
37,132.5076923076923,10.198039027185569,a
38,162.00625,3.1622776601683795,a
39,140.6358695652174,10.198039027185569,a


==> csv_data/DQN_tem_line.csv <==
,update_rates,distance
0,162.62924108490756,2.5
1,161.8643101693553,3.571428571428571
2,161.099379253803,4.642857142857142
3,160.33444833825072,5.714285714285714
4,159.56951742269842,6.785714285714286
5,158.80458650714615,7.857142857142857
6,158.03965559159388,8.928571428571429
7,157.2747246760416,10.0
8,156.50979376048932,11.071428571428571
9,155.74486284493702,12.142857142857142
10,154.97993192938475,13.214285714285714
11,154.21500101383245,14.285714285714285
12,153.45007009828018,15.357142857142858
13,152.68513918272788,16.42857142857143
14,151.9202082671756,17.5


==> csv_data/DQN_tem_points.csv <==
,update_rates,distance,label
0,173.28,4.47213595499958,a
1,171.74172185430464,16.1245154965971,a
2,150.76162790697674,8.48528137423857,a
3,149.364161849711,11.180339887498949,a
4,148.73142857142858,12.165525060596439,a
5,144.0,5.385164807134504,a
6,143.7722222222222,6.324555320336759,a
7,147.61714285714285,8.06225774829855,a
8,199.3846153846154,5.830951894845301,a
9,194.91729323308272,6.0,a
10,173.55704697986576,4.47213595499958,a
11,173.71140939597316,12.041594578792296,a
12,141.92349726775956,9.486832980505138,a
13,139.01075268817203,16.62077013859466,a
14,177.18493150684932,6.708203932499369,a
15,177.1904761904762,16.1245154965971,a
16,154.0297619047619,5.0,a
17,151.26900584795322,13.46291201783626,a
18,142.14207650273224,9.848857801796104,a
19,141.1304347826087,12.649110640673518,a
20,151.0,5.0990195135927845,a
21,147.3657142857143,15.033296378372908,a
22,154.4047619047619,5.385164807134504,a
23,150.17919075144508,3.0,a
24,161.4375,4.47213595499958,a
25,160.11180124223603,8.0,a
26,142.57142857142858,5.0990195135927845,a
27,137.31216931216932,14.866068747318506,a
28,166.00641025641025,4.47213595499958,a
29,165.48407643312103,5.0,a
30,163.37735849056602,5.385164807134504,a
31,161.25625,22.0,a
32,136.33684210526314,7.0,a
33,135.22395833333334,16.0,a
34,158.4390243902439,3.605551275463989,a
35,158.4939024390244,9.055385138137417,a
36,185.56428571428572,8.06225774829855,a
37,179.2551724137931,8.06225774829855,a
38,158.140243902439,11.045361017187261,a
39,156.03614457831324,4.47213595499958,a


==> csv_data/N_results.csv <==
,density,DDPG_hum_life,DDPG_tem_life,DQN_hum_life,DQN_tem_life,DDPG_hum_ratio,DDPG_tem_ratio,DQN_hum_ratio,DQN_tem_ratio
0,10,2.64,3.16,2.69,3.29,31.71,37.95,32.37,39.54
1,20,2.96,3.69,2.82,3.76,35.64,44.36,33.87,45.17
2,30,3.17,4.02,3.06,4.28,38.11,48.3,36.74,51.51
3,40,3.31,4.36,3.27,4.82,39.8,52.4,39.36,58.0
4,50,3.33,5.07,3.41,4.87,40.11,60.94,41.07,58.63


==> csv_data/battery_levels_diff.csv <==
E_avg, en_75, en_50, en_25
1,   0.59, 0.70, 0.85
12.5,0.68, 0.74, 0.93
25,  0.75, 0.78, 1.00 
37.5,0.82, 0.94, 1.10
50,  0.87, 1.00, 1.33 
62.5,0.93, 1.06, 1.79
75,  1.00, 1.30, 2.12
87.5,1.14, 1.47, 3.53
100, 1.24, 1.85, 3.62


==> csv_data/energy_ratio.csv <==
,energy,75,50,25
0,1.0,0.26,0.62,0.94
1,12.5,0.44,0.79,0.98
2,25.0,0.61,0.95,1.03
3,37.5,0.83,0.99,1.53
4,50.0,0.81,1.02,3.2
5,62.5,0.93,1.1,3.79
6,75.0,1.0,1.82,6.64
7,87.5,0.98,2.23,20.56
8,100.0,1.19,3.11,24.93


==> csv_data/error_line.csv <==
step,error
1,0.0125
100,0.0125
101,0.0075
251,0.0075


==> csv_data/error_line_learn.csv <==
step,error
1,0.01
1750,0.01


==> csv_data/estimation_error_change.csv <==
,estimation_error,DDPG_rate,DQN_rate,DDPG_rmse,DQN_rmse,DDPG_error,DQN_error
0,0.25,336,377,0.15,0.17,0.00226,0.0023
1,0.5,810,885,0.27,0.29,0.00473,0.00467
2,0.75,1380,1537,0.37,0.38,0.00701,0.00707
3,1.0,2003,2269,0.43,0.48,0.00932,0.00958
4,1.25,2662,3233,0.48,0.53,0.01163,0.01226
5,1.5,3670,3947,0.55,0.59,0.01333,0.01423


==> csv_data/estimation_error_change_high.csv <==
,estimation_error,DDPG_rate,DQN_rate,DDPG_rmse,DQN_rmse,DDPG_error,DQN_error
5,1.5,3670,3947,0.55,0.59,0.01333,0.01423
6,1.75,4307,3068,0.63,0.53,0.01647,0.01356
7,2.0,5512,7548,0.69,0.83,0.0207,0.0273
8,2.25,6064,7548,0.79,1.83,0.0211,0.0273


==> csv_data/optimal_line.csv <==
step,optimal
1,158
50,158
51,221
100,221
101,132
259,132


==> csv_data/optimal_search.csv <==
step,update_time,update_rate,error
0,106,0.00943,0.0021057894736842106
1,124,0.00806,0.008452452830188681
2,137,0.0073,0.009866935483870968
3,145,0.0069,0.0108821897810219
4,149,0.00671,0.011506275862068963
5,151,0.00662,0.011818187919463086
6,152,0.00658,0.011974966887417218
7,152,0.00658,0.012053947368421055
8,152,0.00658,0.01205625
9,152,0.00658,0.012054802631578947
10,152,0.00658,0.01205375
11,152,0.00658,0.012052960526315791
12,152,0.00658,0.01205217105263158
13,152,0.00658,0.012052368421052631
14,152,0.00658,0.012052894736842106
15,152,0.00658,0.012053947368421055
16,153,0.00654,0.012055986842105263
17,153,0.00654,0.012133202614379085
18,152,0.00658,0.012132156862745101
19,152,0.00658,0.012053092105263157
20,152,0.00658,0.012052631578947369
21,153,0.00654,0.012052171052631578
22,153,0.00654,0.012130392156862747
23,153,0.00654,0.012131437908496733
24,153,0.00654,0.012132614379084966
25,153,0.00654,0.012133986928104577
26,153,0.00654,0.012132745098039216
27,153,0.00654,0.012131764705882352
28,153,0.00654,0.012131045751633988
29,153,0.00654,0.012130261437908496
30,153,0.00654,0.012130261437908496
31,153,0.00654,0.012130392156862747
32,153,0.00654,0.012131437908496733
33,153,0.00654,0.012132614379084966
34,153,0.00654,0.012133986928104577
35,153,0.00654,0.012132745098039216
36,153,0.00654,0.012131764705882352
37,153,0.00654,0.012131045751633988
38,153,0.00654,0.012130261437908496
39,153,0.00654,0.012130261437908496
40,153,0.00654,0.012130392156862747
41,153,0.00654,0.012131437908496733
42,153,0.00654,0.012132614379084966
43,153,0.00654,0.012133986928104577
44,153,0.00654,0.012132745098039216
45,152,0.00658,0.012131764705882352
46,152,0.00658,0.012052960526315791
47,152,0.00658,0.01205217105263158
48,152,0.00658,0.012052368421052631
49,152,0.00658,0.012052894736842106
50,152,0.00658,0.012053947368421055
51,170,0.00588,0.00866953947368421
52,185,0.00541,0.00968205882352941
53,196,0.0051,0.010524486486486488
54,203,0.00493,0.011142295918367346
55,207,0.00483,0.011534729064039408
56,209,0.00478,0.011759323671497582
57,210,0.00476,0.011870956937799043
58,211,0.00474,0.011927523809523808
59,211,0.00474,0.011983175355450236
60,211,0.00474,0.011983317535545024
61,211,0.00474,0.01198336492890995
62,211,0.00474,0.01198308056872038
63,211,0.00474,0.011983649289099526
64,211,0.00474,0.011983175355450239
65,211,0.00474,0.011983317535545024
66,211,0.00474,0.01198345971563981
67,211,0.00474,0.011983033175355451
68,211,0.00474,0.011983649289099526
69,212,0.00472,0.011983175355450239
70,212,0.00472,0.012039339622641509
71,212,0.00472,0.012039716981132074
72,213,0.00469,0.012039292452830188
73,213,0.00469,0.012095539906103287
74,213,0.00469,0.012095492957746479
75,213,0.00469,0.012095211267605634
76,213,0.00469,0.012095633802816901
77,213,0.00469,0.012095305164319248
78,212,0.00472,0.012095352112676058
79,212,0.00472,0.012039858490566038
80,212,0.00472,0.012039292452830188
81,212,0.00472,0.012039481132075472
82,212,0.00472,0.012039433962264152
83,212,0.00472,0.012039245283018868
84,212,0.00472,0.012039669811320755
85,212,0.00472,0.012039292452830188
86,211,0.00474,0.012039339622641509
87,211,0.00474,0.011983412322274881
88,211,0.00474,0.011983033175355451
89,211,0.00474,0.011983649289099526
90,211,0.00474,0.011983175355450239
91,211,0.00474,0.011983270142180095
92,211,0.00474,0.011983507109004738
93,211,0.00474,0.011982938388625592
94,211,0.00474,0.011983649289099526
95,211,0.00474,0.011983222748815166
96,211,0.00474,0.011983270142180095
97,211,0.00474,0.011983649289099526
98,211,0.00474,0.011983127962085307
99,211,0.00474,0.011983554502369667
100,210,0.00476,0.011983222748815166
101,185,0.00541,0.011927238095238095
102,160,0.00625,0.010524756756756758
103,137,0.0073,0.009119249999999999
104,130,0.00769,0.007823722627737228
105,128,0.00781,0.007429
106,128,0.00781,0.007316015625
107,127,0.00787,0.0073165625
108,127,0.00787,0.007259527559055119
109,127,0.00787,0.007259921259842521
110,127,0.00787,0.007259606299212599
111,127,0.00787,0.007259606299212599
112,127,0.00787,0.0072599212598425215
113,127,0.00787,0.007259606299212599
114,127,0.00787,0.007260078740157481
115,127,0.00787,0.0072596062992126
116,128,0.00781,0.00725984251968504
117,128,0.00781,0.007316015625
118,128,0.00781,0.007316015625
119,128,0.00781,0.007316328125
120,128,0.00781,0.0073159374999999995
121,128,0.00781,0.0073164843750000005
122,128,0.00781,0.007316015625
123,128,0.00781,0.00731625
124,129,0.00775,0.007316015625
125,129,0.00775,0.007372325581395349
126,129,0.00775,0.007372945736434109
127,129,0.00775,0.007372480620155038
128,129,0.00775,0.007372558139534885
129,129,0.00775,0.007372480620155038
130,129,0.00775,0.007372325581395349
131,128,0.00781,0.007372868217054264
132,128,0.00781,0.0073160937500000005
133,128,0.00781,0.007316328125
134,128,0.00781,0.007315859375000001
135,128,0.00781,0.0073160937500000005
136,128,0.00781,0.0073160937500000005
137,128,0.00781,0.0073159374999999995
138,128,0.00781,0.0073165625
139,128,0.00781,0.007316015625
140,128,0.00781,0.007316250000000001
141,128,0.00781,0.007316015625
142,128,0.00781,0.007316015625
143,128,0.00781,0.00731640625
144,128,0.00781,0.007316015625
145,128,0.00781,0.0073164843750000005
146,128,0.00781,0.0073159375
147,128,0.00781,0.00731625
148,128,0.00781,0.0073159375
149,128,0.00781,0.007315859375
150,128,0.00781,0.007316484375
151,128,0.00781,0.0073160937500000005
152,128,0.00781,0.007316328125
153,128,0.00781,0.0073159375
154,128,0.00781,0.007316015625
155,128,0.00781,0.0073160937500000005
156,128,0.00781,0.0073159375
157,128,0.00781,0.007316484375
158,128,0.00781,0.0073159374999999995
159,128,0.00781,0.007316328125
160,128,0.00781,0.0073159374999999995
161,128,0.00781,0.007315859375
162,128,0.00781,0.00731640625
163,128,0.00781,0.0073160937500000005
164,127,0.00787,0.007316328125
165,127,0.00787,0.007259527559055119
166,127,0.00787,0.0072597637795275595
167,127,0.00787,0.007259527559055119
168,127,0.00787,0.007259527559055118
169,127,0.00787,0.007260000000000002
170,127,0.00787,0.00725968503937008
171,127,0.00787,0.007260000000000001
172,127,0.00787,0.007259527559055119
173,127,0.00787,0.00725984251968504
174,127,0.00787,0.007259606299212599
175,127,0.00787,0.007259448818897638
176,127,0.00787,0.007260000000000002
177,127,0.00787,0.0072596062992126
178,127,0.00787,0.00726007874015748
179,127,0.00787,0.007259527559055119
180,127,0.00787,0.007259921259842521
181,127,0.00787,0.007259606299212599
182,127,0.00787,0.007259606299212599
183,127,0.00787,0.0072599212598425215
184,128,0.00781,0.007259606299212599
185,128,0.00781,0.007316484375
186,128,0.00781,0.0073159374999999995
187,128,0.00781,0.007316328125
188,128,0.00781,0.0073159374999999995
189,128,0.00781,0.007315859375
190,127,0.00787,0.00731640625
191,127,0.00787,0.00725968503937008
192,128,0.00781,0.007260000000000001
193,128,0.00781,0.0073159375
194,128,0.00781,0.00731625
195,128,0.00781,0.0073159375
196,128,0.00781,0.007315859375
197,128,0.00781,0.007316484375
198,128,0.00781,0.0073160937500000005
199,128,0.00781,0.007316328125
200,129,0.00775,0.0073159375
201,129,0.00775,0.007372403100775193
202,129,0.00775,0.007372635658914729
203,128,0.00781,0.007372325581395349
204,128,0.00781,0.0073164843750000005
205,128,0.00781,0.0073159375
206,128,0.00781,0.00731625
207,128,0.00781,0.0073159375
208,128,0.00781,0.007315859375
209,128,0.00781,0.007316484375
210,128,0.00781,0.0073160937500000005
211,128,0.00781,0.007316328125
212,128,0.00781,0.0073159375
213,128,0.00781,0.007316015625
214,128,0.00781,0.0073160937500000005
215,128,0.00781,0.0073159375
216,128,0.00781,0.007316484375
217,128,0.00781,0.0073159374999999995
218,128,0.00781,0.007316328125
219,128,0.00781,0.0073159374999999995
220,128,0.00781,0.007315859375
221,128,0.00781,0.00731640625
222,128,0.00781,0.0073160937500000005
223,128,0.00781,0.007316328125
224,128,0.00781,0.0073159375
225,127,0.00787,0.0073160937500000005
226,127,0.00787,0.0072597637795275595
227,127,0.00787,0.007259448818897639
228,127,0.00787,0.007260078740157481


==> csv_data/our_approach.csv <==
,density,tem_update,hum_update,tem_life,hum_life,tem_relative_incr,hum_relative_incr
0,10,202.0,253.0,3.45,3.85,1.77,2.44
1,20,215.0,291.0,3.56,4.09,1.82,2.59
2,30,222.0,310.0,3.62,4.2,1.85,2.66
3,40,228.0,322.0,3.66,4.27,1.87,2.7
4,50,233.0,328.0,3.7,4.3,1.89,2.72


==> csv_data/sensor_high_energy.csv <==
step,update_rates,estimation_errors
0,81,0.005441975308641976
1,95,0.005911473684210526
2,120,0.00673775
3,145,0.007653862068965517
4,170,0.008693117647058823
5,185,0.009045459459459459
6,210,0.009883952380952382
7,207,0.009677004830917876
8,187,0.009535454545454545
9,188,0.00954340425531915
10,192,0.00929390625
11,182,0.008861043956043957
12,191,0.009603560209424085
13,180,0.008659111111111112
14,205,0.009201365853658536
15,194,0.008780927835051546
16,190,0.008369368421052632
17,212,0.009192028301886793
18,217,0.009386820276497695
19,207,0.008968309178743961
20,211,0.009073222748815165
21,206,0.009104077669902913
22,202,0.008770544554455445
23,208,0.009070048076923076
24,204,0.008596519607843139
25,219,0.009221369863013699
26,206,0.009155533980582525
27,202,0.008974851485148516
28,193,0.008741917098445596
29,210,0.009114142857142857
30,203,0.00906896551724138
31,198,0.008875757575757577
32,191,0.00884109947643979
33,175,0.0083196
34,199,0.008816180904522613
35,184,0.007991032608695653
36,209,0.008868373205741627
37,217,0.009228248847926269
38,217,0.009499999999999998
39,213,0.009443849765258217
40,224,0.009488392857142857
41,213,0.008695962441314552
42,225,0.008785777777777778
43,223,0.009332062780269058
44,210,0.008689809523809525
45,220,0.008803045454545454
46,216,0.008517592592592592
47,222,0.008968738738738739
48,221,0.00873131221719457
49,226,0.009079823008849557
50,223,0.008733273542600896
51,219,0.00883945205479452
52,229,0.009192139737991264
53,215,0.008858930232558139
54,205,0.008791365853658537
55,209,0.00867488038277512
56,234,0.008991623931623933
57,241,0.00920597510373444
58,232,0.008956810344827586
59,242,0.00897900826446281
60,248,0.009563669354838709
61,235,0.00924272340425532
62,239,0.00929175732217573
63,225,0.009416355555555556
64,216,0.00902787037037037
65,221,0.009161447963800905
66,211,0.008633364928909952
67,207,0.008609178743961353
68,228,0.009094824561403508
69,219,0.008942191780821918
70,220,0.008886863636363635
71,230,0.008289
72,251,0.0083798406374502
73,273,0.008723150183150183
74,294,0.009732619047619047
75,280,0.009232428571428572
76,291,0.008979725085910653
77,309,0.009409611650485436
78,302,0.00956298013245033
79,277,0.009152563176895306
80,272,0.009340845588235294
81,258,0.009730736434108527
82,240,0.0099865
83,218,0.009196743119266056
84,218,0.008696100917431194
85,243,0.009410576131687243
86,232,0.008439008620689656
87,257,0.008863035019455253
88,269,0.008642007434944237
89,292,0.0093888698630137
90,282,0.009068014184397162
91,294,0.009034727891156464
92,313,0.009523993610223642
93,307,0.00945257328990228
94,315,0.010018920634920634
95,297,0.010032693602693602
96,277,0.010290902527075813
97,252,0.009133214285714284
98,252,0.00902142857142857
99,253,0.009545177865612648
100,251,0.009736334661354581
101,246,0.00962939024390244
102,243,0.010215884773662552
103,226,0.009857566371681415
104,219,0.00936538812785388
105,205,0.008388292682926828
106,230,0.009238391304347827
107,246,0.00964951219512195
108,240,0.009352375
109,233,0.0094962660944206
110,225,0.008866444444444444
111,229,0.008707205240174673
112,249,0.009447991967871485
113,244,0.009788524590163933
114,236,0.009408771186440677
115,238,0.00968827731092437
116,226,0.009511592920353982
117,224,0.009300758928571429
118,222,0.00906810810810811
119,227,0.008508766519823789
120,243,0.00920679012345679
121,240,0.008921333333333333
122,249,0.009366586345381525
123,243,0.009052469135802469
124,246,0.00861211382113821
125,250,0.008848720000000001
126,252,0.008468492063492063
127,259,0.008817142857142857
128,269,0.009405315985130112
129,262,0.010284198473282442
130,237,0.009274050632911392
131,234,0.009177905982905984
132,237,0.009409282700421939
133,233,0.009338240343347641
134,235,0.009624340425531914
135,212,0.008938915094339622
136,225,0.009318844444444443
137,222,0.0093
138,225,0.009554622222222224
139,220,0.009434727272727272
140,207,0.009159806763285023
141,218,0.009760550458715597
142,198,0.008823636363636363
143,211,0.009334170616113744
144,209,0.00893090909090909
145,231,0.0092404329004329
146,235,0.009181319148936171
147,234,0.009486581196581195
148,228,0.009648464912280701
149,222,0.009707252252252252
150,218,0.009657522935779816
151,205,0.008842878048780487
152,208,0.008929471153846154
153,210,0.008828333333333332
154,221,0.009822307692307691
155,200,0.008996849999999999
156,197,0.008583451776649747
157,211,0.008674265402843601
158,226,0.008916725663716814
159,228,0.00917530701754386
160,228,0.00972263157894737
161,211,0.008682322274881518
162,216,0.009091203703703704
163,216,0.008749953703703704
164,233,0.00935214592274678
165,231,0.008964588744588744
166,243,0.00979329218106996
167,234,0.009936410256410257
168,209,0.009457464114832535
169,196,0.009532602040816327
170,195,0.009404666666666667
171,191,0.00879109947643979
172,198,0.009795555555555554
173,192,0.009412291666666668
174,191,0.009379685863874344
175,186,0.009073817204301076
176,184,0.009259076086956523
177,179,0.008850670391061452
178,194,0.009312319587628865
179,186,0.009184032258064514
180,181,0.00874950276243094
181,194,0.00908958762886598
182,196,0.009155561224489796
183,201,0.009698159203980098
184,199,0.009606783919597989
185,190,0.009336736842105262
186,186,0.009611129032258064
187,169,0.009186094674556212
188,172,0.009338546511627908
189,159,0.009043333333333332
190,165,0.008574484848484849
191,190,0.00972736842105263
192,175,0.008508171428571428
193,200,0.008966700000000001
194,214,0.009971869158878505
195,192,0.009470572916666666
196,183,0.00882256830601093
197,188,0.009288776595744681
198,195,0.009220051282051282
199,196,0.009078571428571427
200,201,0.009247910447761194
201,212,0.009688160377358491
202,200,0.0093365
203,191,0.009482198952879582
204,195,0.00970476923076923
205,184,0.01026108695652174
206,167,0.009551317365269459
207,160,0.0088805
208,176,0.009869772727272727
209,157,0.009774394904458599
210,156,0.008628333333333333
211,173,0.009058092485549132
212,190,0.011054000000000003
213,168,0.009327142857142857
214,159,0.009064402515723269
215,153,0.008877843137254902
216,161,0.00894975155279503
217,168,0.009210059523809525
218,167,0.008648922155688622
219,183,0.009499890710382514
220,181,0.009358066298342542
221,173,0.009026184971098267
222,176,0.009398181818181818
223,176,0.009654772727272727
224,178,0.009834662921348316
225,161,0.009420496894409939
226,159,0.009585345911949684
227,160,0.0098523125
228,148,0.008649189189189188
229,169,0.009823846153846153
230,161,0.01045
231,136,0.008299558823529412
232,161,0.009434596273291927
233,152,0.009014934210526316
234,172,0.008822267441860463
235,177,0.009450621468926553
236,179,0.009907653631284917
237,166,0.009451746987951806
238,149,0.008231543624161073
239,173,0.00872791907514451
240,182,0.0090560989010989
241,183,0.009388306010928963
242,188,0.009671489361702127
243,178,0.009378595505617976
244,175,0.0091796


==> csv_data/sensor_low_energy.csv <==
step,update_rates,estimation_errors
0,81,0.005599135802469136
1,76,0.005358026315789474
2,80,0.005293249999999999
3,74,0.005053108108108108
4,89,0.006603595505617979
5,67,0.004923582089552239
6,92,0.006793152173913044
7,85,0.00574235294117647
8,76,0.005971973684210526
9,60,0.005141000000000001
10,62,0.004466451612903225
11,87,0.006120459770114943
12,87,0.00617
13,75,0.005304933333333333
14,72,0.005738611111111111
15,66,0.004999848484848485
16,62,0.004728225806451613
17,87,0.006710459770114942
18,75,0.005326666666666666
19,70,0.006154000000000001
20,63,0.004895873015873016
21,77,0.005179220779220779
22,81,0.006190987654320987
23,76,0.0054150000000000005
24,86,0.005828837209302326
25,74,0.005395945945945946
26,72,0.005098194444444444
27,89,0.0066556179775280905
28,88,0.005671136363636364
29,81,0.00581
30,79,0.005565063291139241
31,83,0.0053295180722891565
32,104,0.006310096153846154
33,107,0.006302990654205608
34,99,0.0067157575757575754
35,75,0.005245733333333334
36,100,0.0063404
37,93,0.006146236559139783
38,84,0.0055825
39,79,0.005216835443037975
40,104,0.006398365384615384
41,97,0.006118453608247422
42,87,0.005468735632183908
43,80,0.0054176250000000006
44,88,0.005439772727272727
45,96,0.006428854166666667
46,95,0.005829894736842105
47,93,0.006389139784946237
48,95,0.005957894736842105
49,97,0.005589484536082474
50,98,0.005965408163265306
51,77,0.0049092207792207805
52,102,0.00589421568627451
53,86,0.005339651162790698
54,111,0.006572792792792793
55,107,0.006349906542056075
56,100,0.0063623
57,86,0.005681279069767442
58,84,0.00571452380952381
59,79,0.005148101265822786
60,94,0.005823617021276596
61,84,0.005501666666666667
62,77,0.005102987012987013
63,94,0.005890531914893616
64,84,0.005591904761904762
65,98,0.00625
66,93,0.006072258064516129
67,91,0.005831758241758241
68,97,0.005981134020618556
69,103,0.006509320388349513
70,87,0.005869310344827585
71,77,0.005304415584415585
72,84,0.005527142857142858
73,68,0.004656176470588236
74,93,0.005578602150537635
75,84,0.0058430952380952375
76,80,0.00505975
77,104,0.006107403846153847
78,94,0.005854148936170211
79,87,0.005175977011494253
80,112,0.00716875
81,114,0.0066335087719298245
82,98,0.0062248979591836735
83,99,0.0059987878787878795
84,107,0.006467943925233645
85,99,0.005922626262626262
86,94,0.005880106382978722
87,91,0.005404725274725275
88,114,0.006790087719298246
89,109,0.0063618348623853205
90,108,0.006733148148148149
91,99,0.00584979797979798
92,82,0.005427682926829268
93,107,0.00621943925233645
94,89,0.005767078651685393
95,81,0.005771975308641975
96,82,0.004958536585365853
97,95,0.006456842105263158
98,85,0.005482
99,107,0.006492897196261683
100,103,0.006563786407766988
101,97,0.005903298969072167
102,89,0.005919662921348315
103,72,0.005028472222222222
104,88,0.005518522727272727
105,102,0.006281764705882353
106,100,0.0056434
107,121,0.007105206611570248
108,115,0.006365913043478262
109,108,0.0067063888888888885
110,111,0.006536396396396397
111,109,0.006583394495412845
112,102,0.006483431372549019
113,86,0.005200000000000001
114,110,0.0059422727272727275
115,105,0.006263333333333334
116,108,0.006265092592592593
117,94,0.005601702127659575
118,119,0.006344117647058825
119,109,0.006134587155963302
120,106,0.006088773584905659
121,110,0.0057950909090909095
122,135,0.007238814814814816
123,115,0.0054235652173913055
124,140,0.0068315
125,139,0.006474460431654675
126,133,0.006869473684210525
127,134,0.006695522388059701
128,129,0.006899147286821706
129,119,0.006688319327731091
130,112,0.006151785714285715
131,110,0.0062432727272727275
132,94,0.005690425531914894
133,119,0.006378655462184874
134,115,0.006614347826086957
135,108,0.005983796296296296
136,113,0.006673982300884955
137,122,0.006334180327868853
138,118,0.006790593220338983
139,120,0.006448916666666666
140,122,0.007050983606557376
141,112,0.005988660714285715
142,117,0.006437948717948719
143,102,0.005715686274509804
144,123,0.00656471544715447
145,118,0.006428559322033898
146,124,0.0064475
147,124,0.006749596774193548
148,117,0.006265042735042735
149,115,0.007437999999999999
150,103,0.005763883495145632
151,127,0.007215669291338583
152,117,0.006334786324786326
153,105,0.006694190476190476
154,82,0.004896463414634146
155,106,0.005502075471698113
156,130,0.007087307692307693
157,121,0.005687603305785124
158,146,0.007213904109589042
159,142,0.0064895774647887325
160,128,0.006948984375
161,116,0.006348793103448276
162,124,0.006899193548387096
163,118,0.006647203389830509
164,121,0.0065238842975206615
165,117,0.00660059829059829
166,104,0.005675384615384615
167,124,0.006270967741935484
168,143,0.006986993006993007
169,135,0.006661629629629629
170,123,0.006386829268292682
171,128,0.0062074999999999995
172,153,0.007297712418300653
173,153,0.006940849673202614
174,153,0.008057843137254902
175,137,0.006543138686131387
176,123,0.007121626016260162
177,110,0.005545
178,127,0.00652763779527559
179,150,0.006892666666666667
180,134,0.006725522388059702
181,129,0.006171472868217055
182,154,0.007406168831168829
183,154,0.007025194805194805
184,160,0.0075719375000000005
185,162,0.006877222222222223
186,157,0.007317452229299362
187,156,0.008278717948717948
188,139,0.006642230215827338
189,137,0.008311605839416059
190,128,0.0066053125
191,134,0.007782537313432837
192,116,0.00575448275862069
193,141,0.006777943262411349
194,142,0.007469366197183098
195,138,0.006665072463768116
196,126,0.006903253968253968
197,119,0.007242689075630251
198,123,0.007366747967479676
199,99,0.005910808080808082
200,117,0.006404529914529913
201,142,0.007055845070422535
202,145,0.007884620689655172
203,153,0.007187712418300653
204,151,0.00858450331125828
205,140,0.006788285714285715
206,139,0.007676690647482015
207,135,0.006789703703703705
208,130,0.007036846153846153
209,125,0.006593600000000001
210,134,0.007422014925373134
211,138,0.007095144927536232
212,132,0.00689810606060606
213,133,0.007158796992481202
214,135,0.008314444444444444
215,123,0.006829918699186992
216,122,0.006287622950819673
217,147,0.00711265306122449
218,157,0.007458216560509553
219,135,0.007127629629629629
220,145,0.007234413793103449
221,139,0.007302805755395683
222,127,0.006317401574803147
223,152,0.007699342105263159
224,142,0.006871267605633802
225,133,0.006961127819548873
226,124,0.005992580645161291
227,149,0.0076322818791946315
228,144,0.008078472222222223
229,139,0.007391870503597123
230,126,0.006571666666666667
231,145,0.007774068965517241
232,137,0.006750729927007299
233,162,0.008267962962962963
234,150,0.007651000000000001
235,135,0.00700362962962963
236,147,0.007573265306122449
237,140,0.007353571428571429
238,131,0.006809618320610687
239,156,0.008333910256410254
240,138,0.006972753623188405
241,133,0.0068044360902255645
242,158,0.007851329113924051
243,157,0.0076368152866242035
244,165,0.008881818181818183
245,147,0.007221972789115647
246,145,0.006859172413793103
247,159,0.008801446540880505
248,143,0.006393706293706294
249,168,0.007639345238095238
250,165,0.007105575757575758
251,168,0.008381785714285713
252,165,0.007492363636363636
253,155,0.006785741935483871
254,180,0.007431222222222223
255,171,0.008476023391812866
256,150,0.006863266666666667
257,168,0.008046785714285715
258,160,0.008515
259,166,0.007553614457831325
260,156,0.007901794871794873
261,145,0.008194758620689654
262,138,0.006819927536231884
263,148,0.00790081081081081
264,141,0.007217588652482269
265,143,0.0071977622377622395
266,146,0.00871417808219178
267,135,0.0070750370370370385
268,136,0.00752264705882353
269,131,0.006669770992366412
270,148,0.0077895270270270265
271,148,0.008572972972972975
272,148,0.007425608108108109
273,149,0.007783691275167785
274,147,0.007687959183673468
275,132,0.006793939393939394
276,157,0.008045859872611465
277,156,0.008091346153846154
278,158,0.0074117088607594936
279,159,0.008086226415094341
280,143,0.00736097902097902
281,140,0.0079665
282,143,0.007829020979020978
283,138,0.006781884057971014
284,149,0.00855261744966443
285,137,0.007429708029197079
286,141,0.007570851063829788
287,139,0.00787158273381295
288,129,0.007266046511627907
289,142,0.008381549295774648
290,141,0.007608156028368795
291,140,0.0079005
292,126,0.007135158730158731
293,127,0.006897637795275591
294,150,0.008867533333333334
295,136,0.007253529411764706
296,150,0.0073588666666666675
297,143,0.009672307692307694
298,118,0.00665550847457627
299,143,0.007205104895104897
300,137,0.007733722627737226
301,126,0.006670476190476192
302,151,0.007866092715231789
303,144,0.008124930555555555
304,124,0.006802580645161292
305,147,0.0074986394557823135
306,144,0.007791736111111112
307,137,0.007608029197080292
308,117,0.0069720512820512824
309,133,0.007095563909774437
310,156,0.0074326282051282045
311,139,0.007865539568345323
312,139,0.007544748201438848
313,143,0.007995664335664336
314,139,0.007442805755395684
315,138,0.007474927536231884
316,119,0.007794957983193277
317,120,0.006565666666666667
318,134,0.008430298507462687
319,113,0.00695504424778761
320,129,0.007789147286821705
321,126,0.00841626984126984
322,121,0.007334132231404959
323,126,0.008621349206349205
324,118,0.007459915254237288
325,116,0.00654801724137931
326,141,0.00904950354609929
327,130,0.007880846153846153
328,125,0.007417120000000001
329,125,0.00796
330,112,0.007302142857142857
331,110,0.006711090909090907
332,135,0.008634962962962964
333,139,0.00812776978417266
334,128,0.0074771874999999995
335,140,0.008845714285714285
336,132,0.007810227272727272
337,127,0.007070866141732284
338,146,0.008491506849315069
339,141,0.008378581560283689
340,133,0.00756421052631579
341,129,0.008047906976744184
342,120,0.007431416666666666
343,109,0.007434954128440367
344,96,0.006998333333333333
345,115,0.0073540869565217395
346,117,0.007670769230769231
347,111,0.0075035135135135145
348,109,0.006977614678899084
349,131,0.00853236641221374
350,124,0.007770725806451613
351,100,0.0076086
352,95,0.007065578947368421
353,116,0.006543362068965518
354,141,0.008996879432624113
355,119,0.007008067226890758
356,144,0.007942847222222223
357,152,0.008404144736842105
358,141,0.007999574468085106
359,135,0.007961185185185186
360,133,0.008011879699248122
361,129,0.007487209302325582
362,123,0.007469186991869918
363,130,0.008248076923076922
364,128,0.007318828125000001
365,139,0.007620071942446042
366,144,0.008037569444444444
367,141,0.0078030496453900715
368,140,0.007973571428571427
369,140,0.007958928571428573
370,125,0.00728904
371,150,0.009156866666666666
372,126,0.007802301587301588
373,125,0.00791176
374,128,0.007060390625
375,153,0.00877797385620915
376,145,0.00866903448275862
377,127,0.007564251968503938
378,129,0.007691550387596899
379,123,0.00844260162601626
380,115,0.007259130434782608
381,132,0.007857878787878787
382,125,0.00768664
383,119,0.007498655462184875
384,120,0.00882375
385,100,0.0070677
386,125,0.00785584
387,125,0.00844664
388,120,0.008010916666666666
389,113,0.007175044247787611
390,138,0.00831253623188406
391,130,0.008438384615384617
392,120,0.007145166666666666
393,136,0.007912941176470588
394,139,0.008531654676258995
395,130,0.007853230769230769
396,131,0.007796793893129772
397,129,0.008014806201550387
398,132,0.00860780303030303
399,121,0.007596859504132231
400,124,0.008699677419354838
401,127,0.008338661417322835
402,126,0.008063253968253968
403,131,0.008656412213740458
404,130,0.009035538461538461
405,122,0.008182213114754098
406,120,0.007323333333333334
407,134,0.008029477611940299
408,140,0.00853042857142857
409,130,0.008242923076923077
410,137,0.008295182481751824
411,130,0.007877153846153846
412,121,0.0070828925619834705
413,146,0.008856506849315068
414,145,0.008861103448275863
415,145,0.00892551724137931
416,140,0.008085928571428572
417,121,0.007803057851239671
418,116,0.007583965517241379
419,124,0.007581774193548387
420,118,0.007331949152542373
421,143,0.008572657342657344
422,127,0.007619212598425197
423,147,0.008595918367346937
424,143,0.00830076923076923
425,133,0.00730421052631579
426,158,0.008596518987341772


==> csv_data/update_time.csv <==
step,update1,update2
1,120,210
500,120,210


==> csv_data/weights_line.csv <==
,update25_rates,energy25,update50_rates,energy50,update75_rates,energy75
0,545.91,0.2,508.07,0.2,174.19,0.2
1,530.5,0.23,482.42,0.23,173.48,0.23
2,514.26,0.26,457.1,0.26,172.79,0.26
3,497.19,0.29000000000000004,432.08,0.29000000000000004,172.13,0.29000000000000004
4,479.29,0.32000000000000006,407.39,0.32000000000000006,171.5,0.32000000000000006
5,460.55,0.35000000000000003,383.01,0.35000000000000003,170.89,0.35000000000000003
6,440.98,0.38000000000000006,358.95,0.38000000000000006,170.3,0.38000000000000006
7,420.58,0.41000000000000003,335.21,0.41000000000000003,169.74,0.41000000000000003
8,399.35,0.44000000000000006,311.78,0.44000000000000006,169.2,0.44000000000000006
9,377.28,0.4700000000000001,288.67,0.4700000000000001,168.69,0.4700000000000001
10,354.39,0.5,265.88,0.5,168.2,0.5
11,330.66,0.53,243.4,0.53,167.73,0.53
12,306.1,0.56,221.24,0.56,167.29,0.56
13,280.71,0.5900000000000001,199.4,0.5900000000000001,166.88,0.5900000000000001
14,254.48,0.6200000000000001,177.87,0.6200000000000001,166.49,0.6200000000000001
15,227.42,0.6500000000000001,156.66,0.6500000000000001,166.12,0.6500000000000001
16,199.54,0.6800000000000002,135.77,0.6800000000000002,165.78,0.6800000000000002
17,170.82,0.7100000000000002,115.19,0.7100000000000002,165.46,0.7100000000000002
18,141.26,0.7400000000000002,94.93,0.7400000000000002,165.17,0.7400000000000002
19,110.88,0.77,74.99,0.77,164.91,0.77
20,79.66,0.8,55.37,0.8,164.66,0.8


==> csv_data/weights_points.csv <==
,update_rates25,energy25,label25,update_rates50,energy50,label50,update_rates75,energy75,label75
0,528.06,28.000000000000004,25,129.1,75.0,50,173.21,47.0,75
1,6.05,34.0,25,184.44,63.0,50,199.72,39.0,75
2,6.05,97.0,25,115.72,81.0,50,179.1,75.0,75
3,532.48,12.0,25,94.59,82.0,50,188.93,64.0,75
4,6.06,83.0,25,223.85,17.0,50,179.37,95.0,75
5,6.22,77.0,25,200.36,30.0,50,195.35,71.0,75
6,8.29,56.99999999999999,25,205.77,8.0,50,179.75,48.0,75
7,6.05,88.0,25,219.51,24.0,50,175.62,3.0,75
8,6.86,69.0,25,210.45,50.0,50,180.38,28.999999999999996,75
9,7.27,64.0,25,193.99,53.0,50,183.72,64.0,75
10,6.06,42.0,25,217.32,32.0,50,180.69,72.0,75
11,6.05,26.0,25,136.39,66.0,50,179.43,64.0,75
12,6.11,80.0,25,224.18,49.0,50,192.61,7.000000000000001,75
13,552.96,12.0,25,200.86,7.000000000000001,50,180.23,65.0,75
14,533.17,19.0,25,70.2,96.0,50,195.99,53.0,75
15,549.96,12.0,25,111.98,76.0,50,188.16,82.0,75
16,8.6,61.0,25,73.38,95.0,50,162.72,4.0,75
17,6.07,87.0,25,104.75,83.0,50,192.3,57.99999999999999,75
18,6.05,92.0,25,163.3,64.0,50,196.11,16.0,75
19,6.05,100.0,25,236.05,31.0,50,182.88,27.0,75
20,6.28,75.0,25,96.09,82.0,50,199.2,49.0,75
21,6.66,72.0,25,121.9,78.0,50,189.03,85.0,75
22,531.5,4.0,25,89.49,84.0,50,179.27,56.99999999999999,75
23,6.27,50.0,25,218.09,5.0,50,192.64,28.000000000000004,75
24,6.06,43.0,25,232.56,27.0,50,193.18,73.0,75
25,6.05,45.0,25,205.22,47.0,50,185.94,74.0,75
26,7.61,48.0,25,217.09,31.0,50,191.31,61.0,75
27,358.67,26.0,25,209.0,35.0,50,184.41,46.0,75
28,6.94,65.0,25,215.67,14.000000000000002,50,193.64,15.0,75
29,6.14,77.0,25,71.24,98.0,50,184.21,78.0,75
30,540.74,18.0,25,202.94,31.0,50,187.93,4.0,75
31,529.35,7.000000000000001,25,171.28,63.0,50,184.26,19.0,75
32,6.44,74.0,25,203.79,7.000000000000001,50,172.53,2.0,75
33,471.39,22.0,25,214.12,19.0,50,171.53,38.0,75
34,540.44,9.0,25,206.98,21.0,50,177.12,48.0,75
35,6.05,41.0,25,127.8,66.0,50,170.44,27.0,75
36,491.56,30.0,25,135.24,69.0,50,194.25,91.0,75
37,527.18,10.0,25,216.92,9.0,50,189.4,91.0,75
38,374.83,30.0,25,195.74,5.0,50,161.69,74.0,75
39,551.74,10.0,25,81.93,89.0,50,192.3,32.0,75
40,552.89,5.0,25,213.16,47.0,50,180.8,9.0,75
41,7.15,45.0,25,216.51,11.0,50,182.21,97.0,75
42,8.23,61.0,25,77.45,93.0,50,188.04,99.0,75
43,6.05,98.0,25,123.38,75.0,50,194.41,74.0,75
44,6.05,43.0,25,166.46,66.0,50,167.27,3.0,75
45,7.46,52.0,25,239.5,1.0,50,186.83,49.0,75
46,542.02,7.000000000000001,25,193.97,34.0,50,190.76,61.0,75
47,534.35,16.0,25,216.75,22.0,50,180.49,54.0,75
48,556.11,5.0,25,208.79,44.0,50,184.09,76.0,75
49,6.05,27.0,25,184.23,10.0,50,177.0,71.0,75

